Pragmatic Implementation of Reinforcement Algorithms For Path Finding On Raspberry Pi

In this paper, pragmatic implementation of an indoor autonomous delivery system that exploits Reinforcement Learning algorithms for path planning and collision avoidance is audited. The proposed system is a cost-efficient approach that is implemented to facilitate a Raspberry Pi controlled four-wheel-drive non-holonomic robot map a grid. This approach computes and navigates the shortest path from a source key point to a destination key point to carry out the desired delivery. Q learning and Deep-Q learning are used to find the optimal path while avoiding collision with static obstacles. This work defines an approach to deploy these two algorithms on a robot. A novel algorithm to decode an array of directions into accurate movements in a certain action space is also proposed. The procedure followed to dispatch this system with the said requirements is described, ergo presenting our proof of concept for indoor autonomous delivery vehicles.

==> try.csv <==
Time Taken QL (in minutes),Time Taken DQL (in minutes),Test sample number
4.05,1.05,1
1.32,0.87,2
0.62,0.2,3
3.99,0.19,4
0.61,0.42,5
0.03,1.56,6
7.83,1.44,7
0.2,1.47,8
2.6,2.68,9
0.81,3.09,10
0.54,2.99,11
3.71,7.21,12
5.91,7.8,13
3.51,9.55,14
3.31,9.11,15

